Unraveling the Interplay between Carryover Effects and Reward Autocorrelations in Switchback Experiments

A/B testing has become the gold standard for policy evaluation in modern technological industries. Motivated by the widespread use of switchback experiments in A/B testing, this paper conducts a comprehensive comparative analysis of various switchback designs in Markovian environments. Unlike many existing works which derive the optimal design based on specific and relatively simple estimators, our analysis covers a range of state-of-the-art estimators developed in the reinforcement learning (RL) literature. It reveals that the effectiveness of different switchback designs depends crucially on (i) the size of the carryover effect and (ii) the auto-correlations among reward errors over time. Meanwhile, these findings are estimator-agnostic, i.e., they apply to most RL estimators. Based on these insights, we provide a workflow to offer guidelines for practitioners on designing switchback experiments in A/B testing.

==> figures_unit/corollary_figs/linear_model/result_OLS_SD_uncorrelated.csv <==
"","rho0","m","n","SD"
"1","0.3","1",16,0.147687174083124
"2","0.5","1",16,0.161467921785219
"3","0.7","1",16,0.174046495783152
"4","0.9","1",16,0.185711910772064
"5","0.3","3",16,0.130671966812469
"6","0.5","3",16,0.140722461174153
"7","0.7","3",16,0.150253231502326
"8","0.9","3",16,0.159298579790525
"9","0.3","6",16,0.100668746834273
"10","0.5","6",16,0.109404052246951
"11","0.7","6",16,0.11772020704976
"12","0.9","6",16,0.125612235601482
"13","0.3","12",16,0.10780629385833
"14","0.5","12",16,0.117203795096904
"15","0.7","12",16,0.125651433382499
"16","0.9","12",16,0.133427232522751
"17","0.3","24",16,0.0999324690140604
"18","0.5","24",16,0.108758078676339
"19","0.7","24",16,0.116858088938747
"20","0.9","24",16,0.124398096635232
"21","0.3","48",16,0.0962581904763235
"22","0.5","48",16,0.105261653116348
"23","0.7","48",16,0.113500360702061
"24","0.9","48",16,0.121150984699298
"25","0.3","1",20,0.113558839844835
"26","0.5","1",20,0.123972231149067
"27","0.7","1",20,0.133736216249803
"28","0.9","1",20,0.14292222747514
"29","0.3","3",20,0.101078481344162
"30","0.5","3",20,0.109565760497027
"31","0.7","3",20,0.117677303423351
"32","0.9","3",20,0.125394780986594
"33","0.3","6",20,0.087548658797731
"34","0.5","6",20,0.0953687888312774
"35","0.7","6",20,0.102672574381761
"36","0.9","6",20,0.109533188379076
"37","0.3","12",20,0.093565163205907
"38","0.5","12",20,0.101848321300951
"39","0.7","12",20,0.109317880598523
"40","0.9","12",20,0.11620428005103
"41","0.3","24",20,0.0829244968330129
"42","0.5","24",20,0.0899674291407315
"43","0.7","24",20,0.0965904091161954
"44","0.9","24",20,0.102838690963646
"45","0.3","48",20,0.0821600826189105
"46","0.5","48",20,0.0904512263505892
"47","0.7","48",20,0.0979896372185357
"48","0.9","48",20,0.104958488616722
"49","0.3","1",24,0.0992706169906688
"50","0.5","1",24,0.107991513288472
"51","0.7","1",24,0.116242379604352
"52","0.9","1",24,0.124046183087223
"53","0.3","3",24,0.0899494110289415
"54","0.5","3",24,0.0983905610421756
"55","0.7","3",24,0.106275337891313
"56","0.9","3",24,0.113676118725957
"57","0.3","6",24,0.080329500343009
"58","0.5","6",24,0.0877075090711877
"59","0.7","6",24,0.0944861022218764
"60","0.9","6",24,0.100796038758696
"61","0.3","12",24,0.0829970665520404
"62","0.5","12",24,0.0903016097424644
"63","0.7","12",24,0.0968936282765971
"64","0.9","12",24,0.102973975425447
"65","0.3","24",24,0.0761782176207509
"66","0.5","24",24,0.0826153323415023
"67","0.7","24",24,0.088656583482311
"68","0.9","24",24,0.0943506561019599
"69","0.3","48",24,0.0721754046638178
"70","0.5","48",24,0.0791269749864914
"71","0.7","48",24,0.0854522136906155
"72","0.9","48",24,0.0913057768022672
"73","0.3","1",28,0.0865578471985862
"74","0.5","1",28,0.0948978995160171
"75","0.7","1",28,0.102633502884424
"76","0.9","1",28,0.109864842729923
"77","0.3","3",28,0.0790425921118458
"78","0.5","3",28,0.087202322219903
"79","0.7","3",28,0.094757848427593
"80","0.9","3",28,0.101806696147706
"81","0.3","6",28,0.0698018395754032
"82","0.5","6",28,0.0763609723457897
"83","0.7","6",28,0.0825319999664406
"84","0.9","6",28,0.0883453063309529
"85","0.3","12",28,0.0776547266498697
"86","0.5","12",28,0.0839252738851635
"87","0.7","12",28,0.0896655378924437
"88","0.9","12",28,0.0950080514397315
"89","0.3","24",28,0.0725214105025888
"90","0.5","24",28,0.0780815009195914
"91","0.7","24",28,0.0833431861584633
"92","0.9","24",28,0.088331785579248
"93","0.3","48",28,0.0687995465531728
"94","0.5","48",28,0.0753762788980221
"95","0.7","48",28,0.0813346556348945
"96","0.9","48",28,0.0868364548614975
"97","0.3","1",32,0.0733864797092713
"98","0.5","1",32,0.0804472268638692
"99","0.7","1",32,0.0871223181262707
"100","0.9","1",32,0.093423000936106
"101","0.3","3",32,0.0677671459061324
"102","0.5","3",32,0.0750038026881089
"103","0.7","3",32,0.0817477993930367
"104","0.9","3",32,0.0880562765293875
"105","0.3","6",32,0.0640407450213565
"106","0.5","6",32,0.0698906086435457
"107","0.7","6",32,0.0754427376253371
"108","0.9","6",32,0.0806987250988261
"109","0.3","12",32,0.0699109199171368
"110","0.5","12",32,0.0755290704243997
"111","0.7","12",32,0.0807171732452304
"112","0.9","12",32,0.0855691207499527
"113","0.3","24",32,0.0691803575586923
"114","0.5","24",32,0.0744599881614509
"115","0.7","24",32,0.0793904722101449
"116","0.9","24",32,0.0840328242122302
"117","0.3","48",32,0.0671210306237074
"118","0.5","48",32,0.0729508383313437
"119","0.7","48",32,0.0782741196499623
"120","0.9","48",32,0.0832168639131182
"121","0.3","1",36,0.0689284945692246
"122","0.5","1",36,0.0755518027316863
"123","0.7","1",36,0.0818444124842628
"124","0.9","1",36,0.0877987709248372
"125","0.3","3",36,0.0674110746619414
"126","0.5","3",36,0.0748051015926002
"127","0.7","3",36,0.0815818301520556
"128","0.9","3",36,0.087864838751188
"129","0.3","6",36,0.0630594329719028
"130","0.5","6",36,0.0687812912993947
"131","0.7","6",36,0.0741341629516139
"132","0.9","6",36,0.0791652150868394
"133","0.3","12",36,0.066173307220743
"134","0.5","12",36,0.071481726328834
"135","0.7","12",36,0.0763721845896442
"136","0.9","12",36,0.0809400039479686
"137","0.3","24",36,0.066179863729328
"138","0.5","24",36,0.0715133715291129
"139","0.7","24",36,0.0764042029106303
"140","0.9","24",36,0.0809605373102573
"141","0.3","48",36,0.0629609208866586
"142","0.5","48",36,0.0683424312307518
"143","0.7","48",36,0.0732965688515556
"144","0.9","48",36,0.0779179057854202
"145","0.3","1",40,0.0656771004197652
"146","0.5","1",40,0.0719184494937476
"147","0.7","1",40,0.0777987459795096
"148","0.9","1",40,0.0833409818624942
"149","0.3","3",40,0.0641523245574179
"150","0.5","3",40,0.0711141685284687
"151","0.7","3",40,0.0774669850897807
"152","0.9","3",40,0.0833446945351819
"153","0.3","6",40,0.0612420741285541
"154","0.5","6",40,0.0671364066016252
"155","0.7","6",40,0.0725779592081409
"156","0.9","6",40,0.0776525199067085
"157","0.3","12",40,0.0601736966347003
"158","0.5","12",40,0.0649382589349325
"159","0.7","12",40,0.0693602172724031
"160","0.9","12",40,0.0735077195902837
"161","0.3","24",40,0.0614460750413668
"162","0.5","24",40,0.0669009324212175
"163","0.7","24",40,0.0718842994426561
"164","0.9","24",40,0.0765112875556954
"165","0.3","48",40,0.0598172932326041
"166","0.5","48",40,0.0649238902913854
"167","0.7","48",40,0.0695623257143676
"168","0.9","48",40,0.0738577515445287
"169","0.3","1",44,0.0634943561627719
"170","0.5","1",44,0.0689234540964687
"171","0.7","1",44,0.0740982223118095
"172","0.9","1",44,0.0790133250544427
"173","0.3","3",44,0.0593795465201917
"174","0.5","3",44,0.0658627014299381
"175","0.7","3",44,0.0717552674850714
"176","0.9","3",44,0.077195395622457
"177","0.3","6",44,0.0586037712276061
"178","0.5","6",44,0.0644016372141465
"179","0.7","6",44,0.0697122851883546
"180","0.9","6",44,0.0746423732823574
"181","0.3","12",44,0.0575036915475967
"182","0.5","12",44,0.0620192768062822
"183","0.7","12",44,0.0662629182463397
"184","0.9","12",44,0.0702701984459134
"185","0.3","24",44,0.0571144924030385
"186","0.5","24",44,0.0624072437848431
"187","0.7","24",44,0.0672478748152972
"188","0.9","24",44,0.0717423105619125
"189","0.3","48",44,0.0573230514480748
"190","0.5","48",44,0.0620774516146729
"191","0.7","48",44,0.0664193666274866
"192","0.9","48",44,0.0704536852767645
"193","0.3","1",48,0.0605986249521882
"194","0.5","1",48,0.065701654154292
"195","0.7","1",48,0.0705284412568171
"196","0.9","1",48,0.0750964537058729
"197","0.3","3",48,0.0545377025242915
"198","0.5","3",48,0.0608833243053964
"199","0.7","3",48,0.0666375153614951
"200","0.9","3",48,0.0719384289925425
"201","0.3","6",48,0.0556739174853801
"202","0.5","6",48,0.0608970586741408
"203","0.7","6",48,0.0657568704880299
"204","0.9","6",48,0.0703092219530587
"205","0.3","12",48,0.0540898871851422
"206","0.5","12",48,0.058485822938171
"207","0.7","12",48,0.062596829969668
"208","0.9","12",48,0.0664668082815929
"209","0.3","24",48,0.0546239453729832
"210","0.5","24",48,0.0592481429002929
"211","0.7","24",48,0.0635655315392713
"212","0.9","24",48,0.067623710683487
"213","0.3","48",48,0.0553273480691709
"214","0.5","48",48,0.0601939732622123
"215","0.7","48",48,0.0646054356353636
"216","0.9","48",48,0.0686845217905994
"217","0.3","1",52,0.0579216448554594
"218","0.5","1",52,0.062845648500102
"219","0.7","1",52,0.0675363408572648
"220","0.9","1",52,0.0719908601627636
"221","0.3","3",52,0.0508711709916464
"222","0.5","3",52,0.0565551544688881
"223","0.7","3",52,0.0618024586280907
"224","0.9","3",52,0.0666839001202766
"225","0.3","6",52,0.0529154895609842
"226","0.5","6",52,0.0577861240969675
"227","0.7","6",52,0.0623000330347982
"228","0.9","6",52,0.0665209677071728
"229","0.3","12",52,0.0504690565921662
"230","0.5","12",52,0.0545698051578745
"231","0.7","12",52,0.0584240553261899
"232","0.9","12",52,0.06206189739447
"233","0.3","24",52,0.0532039608041403
"234","0.5","24",52,0.0576786408152437
"235","0.7","24",52,0.0618752966169036
"236","0.9","24",52,0.0658296882868983
"237","0.3","48",52,0.0530051988081025
"238","0.5","48",52,0.0576153538169951
"239","0.7","48",52,0.0617903739371573
"240","0.9","48",52,0.0656493659189041


==> figures_unit/corollary_figs/linear_model/result_OLS_bias_uncorrelated.csv <==
"","rho0","m","n","Bias"
"1","0.3","1",16,0.0153497173294017
"2","0.5","1",16,0.0166461036362611
"3","0.7","1",16,0.0176998531818464
"4","0.9","1",16,0.0186110188661854
"5","0.3","3",16,-0.0120818227833285
"6","0.5","3",16,-0.0143901080082453
"7","0.7","3",16,-0.0162663654894971
"8","0.9","3",16,-0.0178887447721866
"9","0.3","6",16,-0.00429179677160707
"10","0.5","6",16,-0.00495637873482524
"11","0.7","6",16,-0.00549657492329159
"12","0.9","6",16,-0.00596367664760877
"13","0.3","12",16,-0.0156118406155639
"14","0.5","12",16,-0.0170897963181857
"15","0.7","12",16,-0.0182911320171147
"16","0.9","12",16,-0.0193299138308973
"17","0.3","24",16,0.00511443612079188
"18","0.5","24",16,0.00611627884567889
"19","0.7","24",16,0.00693061274485063
"20","0.9","24",16,0.00763475834342098
"21","0.3","48",16,0.00732237989056439
"22","0.5","48",16,0.00800603687871915
"23","0.7","48",16,0.00856173793541226
"24","0.9","48",16,0.0090422465493718
"25","0.3","1",20,0.0119088841888185
"26","0.5","1",20,0.0144768323304397
"27","0.7","1",20,0.0165641531953719
"28","0.9","1",20,0.0183690366729489
"29","0.3","3",20,-0.00938460226542348
"30","0.5","3",20,-0.0103779007090999
"31","0.7","3",20,-0.0111852895083463
"32","0.9","3",20,-0.0118834297551204
"33","0.3","6",20,-0.000143228633779913
"34","0.5","6",20,0.000277166964453901
"35","0.7","6",20,0.000618879668653927
"36","0.9","6",20,0.000914354899247627
"37","0.3","12",20,-0.00838005316874868
"38","0.5","12",20,-0.0100553311300603
"39","0.7","12",20,-0.011417057477462
"40","0.9","12",20,-0.0125945273273054
"41","0.3","24",20,0.0034604090125826
"42","0.5","24",20,0.00506041801834378
"43","0.7","24",20,0.00636096304402956
"44","0.9","24",20,0.00748553007545316
"45","0.3","48",20,0.00683025674751236
"46","0.5","48",20,0.00746655916133099
"47","0.7","48",20,0.00798376871211715
"48","0.9","48",20,0.00843099414273607
"49","0.3","1",24,0.0109125117295485
"50","0.5","1",24,0.013687964679199
"51","0.7","1",24,0.0159439529359502
"52","0.9","1",24,0.017894681258857
"53","0.3","3",24,-0.00636635636590777
"54","0.5","3",24,-0.00661464528930134
"55","0.7","3",24,-0.00681646348100517
"56","0.9","3",24,-0.00699097345970567
"57","0.3","6",24,0.00509976906121967
"58","0.5","6",24,0.00528510953307881
"59","0.7","6",24,0.00543576095308129
"60","0.9","6",24,0.00556602758501323
"61","0.3","12",24,-0.00614803543723208
"62","0.5","12",24,-0.0077156507687699
"63","0.7","12",24,-0.00898986504773935
"64","0.9","12",24,-0.010091664171028
"65","0.3","24",24,-0.000267689083501943
"66","0.5","24",24,0.00112426329863946
"67","0.7","24",24,0.00225569239689283
"68","0.9","24",24,0.00323402673915674
"69","0.3","48",24,0.0047494979001963
"70","0.5","48",24,0.00536064046170881
"71","0.7","48",24,0.00585739917712724
"72","0.9","48",24,0.00628694099451832
"73","0.3","1",28,0.0113499239904281
"74","0.5","1",28,0.0137286245376993
"75","0.7","1",28,0.0156621181325547
"76","0.9","1",28,0.0173339888554435
"77","0.3","3",28,-0.00111024483377231
"78","0.5","3",28,-0.00086275482478182
"79","0.7","3",28,-0.000661586019518379
"80","0.9","3",28,-0.000487637558156395
"81","0.3","6",28,0.00660865968230728
"82","0.5","6",28,0.00723053923511641
"83","0.7","6",28,0.0077360253643004
"84","0.9","6",28,0.00817311368073326
"85","0.3","12",28,-0.0029929391016682
"86","0.5","12",28,-0.00455429989589107
"87","0.7","12",28,-0.00582343026135534
"88","0.9","12",28,-0.0069208333803491
"89","0.3","24",28,-0.00230388885873767
"90","0.5","24",28,-0.0014024119804007
"91","0.7","24",28,-0.000669659061091843
"92","0.9","24",28,-3.60556417871027e-05
"93","0.3","48",28,0.00383878752893185
"94","0.5","48",28,0.00453341663172802
"95","0.7","48",28,0.00509803621892135
"96","0.9","48",28,0.00558625658846879
"97","0.3","1",32,0.0103700590709981
"98","0.5","1",32,0.0121436871486545
"99","0.7","1",32,0.0135853560177092
"100","0.9","1",32,0.0148319512899594
"101","0.3","3",32,-0.000630736608122184
"102","0.5","3",32,-0.00044060062228346
"103","0.7","3",32,-0.000286051235563689
"104","0.9","3",32,-0.00015241407452804
"105","0.3","6",32,0.00370856061552083
"106","0.5","6",32,0.00411204376830898
"107","0.7","6",32,0.00444000942688805
"108","0.9","6",32,0.00472359773778297
"109","0.3","12",32,-0.00411947983033256
"110","0.5","12",32,-0.00552888662439477
"111","0.7","12",32,-0.00667450329816688
"112","0.9","12",32,-0.00766510548150456
"113","0.3","24",32,-0.00430666920823031
"114","0.5","24",32,-0.00340425105841646
"115","0.7","24",32,-0.00267073303970333
"116","0.9","24",32,-0.00203646804732849
"117","0.3","48",32,0.00473426154611922
"118","0.5","48",32,0.0056763840553592
"119","0.7","48",32,0.00644217520938828
"120","0.9","48",32,0.00710434642819924
"121","0.3","1",36,0.0090821315580738
"122","0.5","1",36,0.0105678574681937
"123","0.7","1",36,0.011775509072017
"124","0.9","1",36,0.0128197521795473
"125","0.3","3",36,0.00141158481577319
"126","0.5","3",36,0.00155715943925283
"127","0.7","3",36,0.00167548774350024
"128","0.9","3",36,0.00177780493145829
"129","0.3","6",36,0.0003222768264044
"130","0.5","6",36,0.000367589213462582
"131","0.7","6",36,0.000404420755896528
"132","0.9","6",36,0.000436268587013289
"133","0.3","12",36,-0.00390314229760558
"134","0.5","12",36,-0.00495791800493683
"135","0.7","12",36,-0.00581527774131607
"136","0.9","12",36,-0.00655662730981232
"137","0.3","24",36,-0.00402472357937234
"138","0.5","24",36,-0.00331239335480593
"139","0.7","24",36,-0.00273338565743064
"140","0.9","24",36,-0.00223272404668373
"141","0.3","48",36,0.00384341927998211
"142","0.5","48",36,0.0045310745311502
"143","0.7","48",36,0.00509002552022175
"144","0.9","48",36,0.00557334431509382
"145","0.3","1",40,0.00650795533527238
"146","0.5","1",40,0.00779428999955289
"147","0.7","1",40,0.00883986920752844
"148","0.9","1",40,0.00974397009047268
"149","0.3","3",40,-0.00168650711167151
"150","0.5","3",40,-0.00170494774579488
"151","0.7","3",40,-0.00171993695828876
"152","0.9","3",40,-0.00173289796607001
"153","0.3","6",40,-0.00120654773708162
"154","0.5","6",40,-0.00113750296575821
"155","0.7","6",40,-0.00108138088546306
"156","0.9","6",40,-0.00103285273765696
"157","0.3","12",40,-0.000159509810778724
"158","0.5","12",40,-0.000548479641487742
"159","0.7","12",40,-0.000864648348444463
"160","0.9","12",40,-0.00113803596455075
"161","0.3","24",40,-0.00331898609535175
"162","0.5","24",40,-0.00276649223281333
"163","0.7","24",40,-0.00231740529514046
"164","0.9","24",40,-0.00192908474154518
"165","0.3","48",40,0.00110351509301354
"166","0.5","48",40,0.0011984540840454
"167","0.7","48",40,0.00127562392001856
"168","0.9","48",40,0.00134235183150322
"169","0.3","1",44,0.00287352592153067
"170","0.5","1",44,0.00365895333343746
"171","0.7","1",44,0.00429737706100075
"172","0.9","1",44,0.00484941506192849
"173","0.3","3",44,-0.00506038356776584
"174","0.5","3",44,-0.00554580574784791
"175","0.7","3",44,-0.00594037440301809
"176","0.9","3",44,-0.00628155359518301
"177","0.3","6",44,-0.000255678139896132
"178","0.5","6",44,-0.000355313903853016
"179","0.7","6",44,-0.000436301446253062
"180","0.9","6",44,-0.000506330486647943
"181","0.3","12",44,0.00030834891839393
"182","0.5","12",44,0.000102843638662198
"183","0.7","12",44,-6.41984644416116e-05
"184","0.9","12",44,-0.000208637940430689
"185","0.3","24",44,-0.00326727480460565
"186","0.5","24",44,-0.00256892658966468
"187","0.7","24",44,-0.00200128397398691
"188","0.9","24",44,-0.00151044962483737
"189","0.3","48",44,0.00101631810689706
"190","0.5","48",44,0.00136235339715907
"191","0.7","48",44,0.00164362336116652
"192","0.9","48",44,0.00188683441668969
"193","0.3","1",48,0.000948105925798637
"194","0.5","1",48,0.00145727661297634
"195","0.7","1",48,0.00187114891122564
"196","0.9","1",48,0.00222901975201817
"197","0.3","3",48,-0.00415813837188994
"198","0.5","3",48,-0.0046487782875152
"199","0.7","3",48,-0.00504758810631722
"200","0.9","3",48,-0.00539243458619698
"201","0.3","6",48,0.000231263158096406
"202","0.5","6",48,0.000123718703746278
"203","0.7","6",48,3.6302692560275e-05
"204","0.9","6",48,-3.92849743460211e-05
"205","0.3","12",48,-0.000165451315938148
"206","0.5","12",48,-0.000138376980618582
"207","0.7","12",48,-0.000116369984409892
"208","0.9","12",48,-9.7340775956356e-05
"209","0.3","24",48,-0.00425669576014642
"210","0.5","24",48,-0.00367000268378948
"211","0.7","24",48,-0.0031931173916987
"212","0.9","24",48,-0.00278075990567206
"213","0.3","48",48,0.000345227545223037
"214","0.5","48",48,0.000728540160703117
"215","0.7","48",48,0.00104011047908892
"216","0.9","48",48,0.00130952191899059
"217","0.3","1",52,4.51097598446193e-05
"218","0.5","1",52,0.000698928474376248
"219","0.7","1",52,0.00123037590612363
"220","0.9","1",52,0.00168991267638097
"221","0.3","3",52,-0.00522410569508691
"222","0.5","3",52,-0.00554941451884294
"223","0.7","3",52,-0.00581383726335516
"224","0.9","3",52,-0.00604248071280455
"225","0.3","6",52,-0.00054956975391629
"226","0.5","6",52,-0.000779654004761765
"227","0.7","6",52,-0.000966674782050037
"228","0.9","6",52,-0.00112838959866601
"229","0.3","12",52,0.00178816280948635
"230","0.5","12",52,0.00195804786960851
"231","0.7","12",52,0.00209613657353747
"232","0.9","12",52,0.00221554036255178
"233","0.3","24",52,-0.00291245684748642
"234","0.5","24",52,-0.00243398752161261
"235","0.7","24",52,-0.00204507039710411
"236","0.9","24",52,-0.00170877802156888
"237","0.3","48",52,-0.000329035475954975
"238","0.5","48",52,7.01596647059155e-05
"239","0.7","48",52,0.000394639872376756
"240","0.9","48",52,0.00067521435206741


==> figures_unit/corollary_figs/linear_model/result_OLS_rmse_uncorrelated.csv <==
"","rho0","m","n","MSE","RMSE"
"1","0.3","1",16,0.0219380577038082,0.14811501511936
"2","0.5","1",16,0.0262186230830785,0.161921657239168
"3","0.7","1",16,0.0304540065835817,0.174510763517847
"4","0.9","1",16,0.0346628392568355,0.186179588722382
"5","0.3","3",16,0.0171357575378537,0.130903619269498
"6","0.5","3",16,0.0199108722320054,0.141105890139304
"7","0.7","3",16,0.0227277480552449,0.150757248765175
"8","0.9","3",16,0.0255691645251862,0.159903610106796
"9","0.3","6",16,0.0101019451257658,0.100508433107704
"10","0.5","6",16,0.0119339661049764,0.109242693599967
"11","0.7","6",16,0.0138189692479865,0.117554111999481
"12","0.9","6",16,0.0157351070032956,0.125439654827712
"13","0.3","12",16,0.011807815577897,0.108663773070407
"14","0.5","12",16,0.0139601070753884,0.11815289702495
"15","0.7","12",16,0.0160439068079887,0.12666454439972
"16","0.9","12",16,0.0180874578154968,0.134489619731401
"17","0.3","24",16,0.00996272332826357,0.0998134426230434
"18","0.5","24",16,0.0118065869459001,0.108658119558089
"19","0.7","24",16,0.013635567278683,0.11677143177457
"20","0.9","24",16,0.0154558015491986,0.124321364009564
"21","0.3","48",16,0.00927292828486903,0.0962960450115633
"22","0.5","48",16,0.0110887121652059,0.1053029542093
"23","0.7","48",16,0.0128912235765751,0.113539524292535
"24","0.9","48",16,0.0146859355108011,0.121185541673919
"25","0.3","1",20,0.0129729535789931,0.113898874353494
"26","0.5","1",20,0.015501847199921,0.124506414292281
"27","0.7","1",20,0.0180703198302097,0.134425889731888
"28","0.9","1",20,0.0206620507992155,0.143743002609572
"29","0.3","3",20,0.0102538458535681,0.101261275192287
"30","0.5","3",20,0.0120523334170534,0.109783119909453
"31","0.7","3",20,0.0139038187036721,0.117914455024276
"32","0.9","3",20,0.0157864477459274,0.125644131362859
"33","0.3","6",20,0.00762646433343665,0.087329630329211
"34","0.5","6",20,0.00904980667525525,0.095130471854476
"35","0.7","6",20,0.0104893322545716,0.102417441163952
"36","0.9","6",20,0.0119383678045856,0.10926283816827
"37","0.3","12",20,0.00878089285803033,0.0937064184462854
"38","0.5","12",20,0.0104223248331977,0.102089788094587
"39","0.7","12",20,0.0120209962249037,0.109640303834419
"40","0.9","12",20,0.0135945396472656,0.11659562447736
"41","0.3","24",20,0.00685406424466769,0.0827892761453299
"42","0.5","24",20,0.00807927544518195,0.0898847898433431
"43","0.7","24",20,0.00932352044841534,0.0965583784475244
"44","0.9","24",20,0.0105789505378312,0.102854025384674
"45","0.3","48",20,0.00676318018730341,0.0822385565735648
"46","0.5","48",20,0.00819626673229355,0.0905332355121231
"47","0.7","48",20,0.00961769972005772,0.0980698716225208
"48","0.9","48",20,0.0110322845732779,0.105034682716129
"49","0.3","1",24,0.00992446503296707,0.0996216092671016
"50","0.5","1",24,0.0117912164846816,0.108587367979344
"51","0.7","1",24,0.0136989389972257,0.117042466640215
"52","0.9","1",24,0.0156307378781725,0.125022949405989
"53","0.3","3",24,0.00809097255510893,0.0899498335468662
"54","0.5","3",24,0.0096760525219864,0.0983669279889659
"55","0.7","3",24,0.0112844393810811,0.106228241918433
"56","0.9","3",24,0.0129065223786691,0.113606876458554
"57","0.3","6",24,0.00644657212670847,0.0802905481779049
"58","0.5","6",24,0.00768207649451175,0.0876474557218391
"59","0.7","6",24,0.0089125328926565,0.0944062121507716
"60","0.9","6",24,0.0101400228853745,0.100697680635527
"61","0.3","12",24,0.00689186883070007,0.0830172803138001
"62","0.5","12",24,0.00817314008525555,0.0904054206630087
"63","0.7","12",24,0.00942225099817692,0.0970682800825116
"64","0.9","12",24,0.0106524631025867,0.103210770283855
"65","0.3","24",24,0.00577417689312054,0.0759880049292027
"66","0.5","24",24,0.00679243064017206,0.0824162037476373
"67","0.7","24",24,0.0078257779939716,0.088463427437397
"68","0.9","24",24,0.00886799500428554,0.0941700324109827
"69","0.3","48",24,0.00520580032349789,0.0721512323075489
"70","0.5","48",24,0.00625850924581998,0.0791107403948413
"71","0.7","48",24,0.0072998795456237,0.0854393325443481
"72","0.9","48",24,0.00833458678014666,0.0912939580703272
"73","0.3","1",28,0.00758362038168403,0.087083984645192
"74","0.5","1",28,0.00914905840758643,0.095650710439528
"75","0.7","1",28,0.0107262696791536,0.103567705773342
"76","0.9","1",28,0.012310399419371,0.110952239361678
"77","0.3","3",28,0.00621772535451174,0.0788525545211551
"78","0.5","3",28,0.00756696812142875,0.0869883217531454
"79","0.7","3",28,0.00893459228549477,0.0945229722633328
"80","0.9","3",28,0.0103130181539969,0.101553031239825
"81","0.3","6",28,0.00489160970686632,0.0699400436578811
"82","0.5","6",28,0.00585412380473705,0.0765122461096069
"83","0.7","6",28,0.00683731945180534,0.082688085307409
"84","0.9","6",28,0.00783266847219456,0.0885023642181075
"85","0.3","12",28,0.00600906297267695,0.077518146086429
"86","0.5","12",28,0.00702897598625791,0.0838389884615619
"87","0.7","12",28,0.00803362148212243,0.0896304718392268
"88","0.9","12",28,0.00902929512386135,0.0950226032260817
"89","0.3","24",28,0.00523836611025199,0.0723765577397267
"90","0.5","24",28,0.00606820394128964,0.0778986774039819
"91","0.7","24",28,0.00691180468890715,0.0831372641413413
"92","0.9","24",28,0.00776349312190946,0.0881106867633516
"93","0.3","48",28,0.00472444700758486,0.0687346128787008
"94","0.5","48",28,0.00567372736976668,0.0753241486494649
"95","0.7","48",28,0.00660823954950007,0.0812910791507904
"96","0.9","48",28,0.00753407330612055,0.0867990397764892
"97","0.3","1",32,0.00546618565223469,0.0739336571003673
"98","0.5","1",32,0.00658686666610081,0.0811595137128162
"99","0.7","1",32,0.00773690872224456,0.0879596994210676
"100","0.9","1",32,0.00890420459745585,0.0943620930112079
"101","0.3","3",32,0.00456982196261055,0.0676004583017789
"102","0.5","3",32,0.00559763669449675,0.0748173555700598
"103","0.7","3",32,0.00664937101738552,0.0815436755204566
"104","0.9","3",32,0.00771516152708897,0.0878359922075738
"105","0.3","6",32,0.00409446435961493,0.0639880016848076
"106","0.5","6",32,0.00487718259463493,0.0698368283546363
"107","0.7","6",32,0.00568286231081429,0.0753847617945052
"108","0.9","6",32,0.00650203518700141,0.0806351981891371
"109","0.3","12",32,0.00488006915411454,0.0698574917536733
"110","0.5","12",32,0.00570668586408347,0.0755426095927555
"111","0.7","12",32,0.00652723474069428,0.0807913036204657
"112","0.9","12",32,0.00734421789583297,0.0856984124463981
"113","0.3","24",32,0.00478053966225789,0.0691414467758514
"114","0.5","24",32,0.00552815731308711,0.0743515790893987
"115","0.7","24",32,0.00627846565733041,0.0792367696043346
"116","0.9","24",32,0.00703035516946596,0.0838472132480619
"117","0.3","48",32,0.00450511982061579,0.0671201893666562
"118","0.5","48",32,0.00532743702512355,0.0729892939075557
"119","0.7","48",32,0.00613770523937019,0.0783435079593082
"120","0.9","48",32,0.00694089294550862,0.0833120216145823
"121","0.3","1",36,0.00480986679039989,0.0693532031733207
"122","0.5","1",36,0.00579121413299567,0.0761000271550258
"123","0.7","1",36,0.00680367792952484,0.0824844102211129
"124","0.9","1",36,0.0078344271009775,0.0885122991508948
"125","0.3","3",36,0.00452352429383457,0.067257150503382
"126","0.5","3",36,0.00557024895367709,0.0746341004747635
"127","0.7","3",36,0.00662512429508268,0.0813948665155406
"128","0.9","3",36,0.00768478932970272,0.0876629301911744
"129","0.3","6",36,0.00395671348865705,0.0629024124231897
"130","0.5","6",36,0.00470734682447799,0.068610107305542
"131","0.7","6",36,0.00546855830210155,0.0739497011630308
"132","0.9","6",36,0.00623598595362684,0.0789682591528194
"133","0.3","12",36,0.00437224657538354,0.0661229655670671
"134","0.5","12",36,0.00510866996389925,0.071474960398025
"135","0.7","12",36,0.00583736448130836,0.0764026470831237
"136","0.9","12",36,0.00656151717958146,0.0810031924036421
"137","0.3","24",36,0.00437407389130662,0.0661367816824089
"138","0.5","24",36,0.0050995634456606,0.0714112277282823
"139","0.7","24",36,0.00581588560844898,0.0762619538724846
"140","0.9","24",36,0.00652682061522638,0.0807887406463697
"141","0.3","48",36,0.00395902904286334,0.0629208156563735
"142","0.5","48",36,0.00466786510340423,0.0683217762020589
"143","0.7","48",36,0.00537143343018029,0.0732900636524508
"144","0.9","48",36,0.00607190620863027,0.0779224371322553
"145","0.3","1",40,0.00433426759459608,0.0658351547016948
"146","0.5","1",40,0.00520715301729393,0.0721606057159579
"147","0.7","1",40,0.00610052493921055,0.0781058572657042
"148","0.9","1",40,0.00700593561463959,0.0837014672191569
"149","0.3","3",40,0.0040977874486274,0.0640139629192522
"150","0.5","3",40,0.00503484568748386,0.0709566465349361
"151","0.7","3",40,0.00597408629314629,0.0772922136644196
"152","0.9","3",40,0.00691460935198777,0.0831541300957912
"153","0.3","6",40,0.00373329444279134,0.0611006910172981
"154","0.5","6",40,0.00448605451891896,0.0669780151909487
"155","0.7","6",40,0.00524239174662392,0.0724043627596012
"156","0.9","6",40,0.00600083106340014,0.0774650312295822
"157","0.3","12",40,0.00360279484123125,0.0600232858250134
"158","0.5","12",40,0.00419619341604997,0.064778031893922
"159","0.7","12",40,0.00478753315814106,0.0691920021255423
"160","0.9","12",40,0.00537766304102357,0.0733325510331092
"161","0.3","24",40,0.00376775770600047,0.06138206338989
"162","0.5","24",40,0.00446100956430838,0.0667907895170313
"163","0.7","24",40,0.00514688611113159,0.0717418016997872
"164","0.9","24",40,0.00582842860575321,0.0763441458512256
"165","0.3","48",40,0.00356143577238748,0.0596777661477663
"166","0.5","48",40,0.00419547226510657,0.0647724653313935
"167","0.7","48",40,0.00481634978938313,0.0693999264364389
"168","0.9","48",40,0.0054294945343368,0.0736851038835992
"169","0.3","1",44,0.00401963274942402,0.0634005737310319
"170","0.5","1",44,0.00474007825146136,0.0688482262041758
"171","0.7","1",44,0.0054815612666259,0.0740375665903864
"172","0.9","1",44,0.00623540683492108,0.0789645922861702
"173","0.3","3",44,0.0035339083740718,0.0594466851394744
"174","0.5","3",44,0.00434696192384379,0.0659314941726925
"175","0.7","3",44,0.00515836236784291,0.071821740217311
"176","0.9","3",44,0.00596879137535027,0.0772579534763267
"177","0.3","6",44,0.00341729536339832,0.0584576373401998
"178","0.5","6",44,0.00412695926945349,0.064241413974581
"179","0.7","6",44,0.00483569405160358,0.0695391548093847
"180","0.9","6",44,0.00554388284033837,0.0744572551222402
"181","0.3","12",44,0.00329023624794861,0.0573605809589531
"182","0.5","12",44,0.0038271693189104,0.0618641198022764
"183","0.7","12",44,0.00436882458429132,0.066097084537
"184","0.9","12",44,0.0049132548154701,0.0700946133127938
"185","0.3","24",44,0.00325643000089327,0.0570651382272335
"186","0.5","24",44,0.00388179014025982,0.0623040138374714
"187","0.7","24",44,0.00450367042138256,0.0671093914544198
"188","0.9","24",44,0.00512350578720726,0.0715786685207769
"189","0.3","48",44,0.00327053546867645,0.0571885956172771
"190","0.5","48",44,0.00383619795575595,0.06193704832938
"191","0.7","48",44,0.00439217609963388,0.0662734946991169
"192","0.9","48",44,0.00494246330434799,0.0703026550305747
"193","0.3","1",48,0.00365473128421203,0.0604543735738948
"194","0.5","1",48,0.00429724747694388,0.0655533940917164
"195","0.7","1",48,0.0049528909192337,0.0703767782669376
"196","0.9","1",48,0.0056162485014572,0.074941633965755
"197","0.3","3",48,0.00297677930636476,0.0545598690097837
"198","0.5","3",48,0.00370985642215017,0.0609085907089482
"199","0.7","3",48,0.00444383380697677,0.0666620867283403
"200","0.9","3",48,0.00517834022885192,0.0719606853000437
"201","0.3","6",48,0.00308414064537636,0.0555350397980982
"202","0.5","6",48,0.0036899248027036,0.060744751235836
"203","0.7","6",48,0.00430234750418313,0.0655922823522945
"204","0.9","6",48,0.00491867130149545,0.0701332396335393
"205","0.3","12",48,0.00291111469036085,0.0539547466898034
"206","0.5","12",48,0.00340350767552008,0.0583395892642387
"207","0.7","12",48,0.00389878484861355,0.0624402502286269
"208","0.9","12",48,0.00439575689535298,0.0663005044879221
"209","0.3","24",48,0.00298697598986454,0.0546532340293284
"210","0.5","24",48,0.00350625964464688,0.0592136778510412
"211","0.7","24",48,0.00403056991454791,0.0634867696023976
"212","0.9","24",48,0.00455783404102392,0.0675117326175527
"213","0.3","48",48,0.00304592904920333,0.0551899361224792
"214","0.5","48",48,0.00360572861577223,0.060047719488522
"215","0.7","48",48,0.00415407483187565,0.0644521127029646
"216","0.9","48",48,0.00469569056359162,0.0685251090009467
"217","0.3","1",52,0.00333814439293859,0.0577766768942156
"218","0.5","1",52,0.00393031615873367,0.0626922336396915
"219","0.7","1",52,0.00453986537457708,0.0673785230958433
"220","0.9","1",52,0.0051596263320935,0.0718305389934776
"221","0.3","3",52,0.00260222793818446,0.051012037189123
"222","0.5","3",52,0.00321328907101674,0.0566858807024884
"223","0.7","3",52,0.00383424687673925,0.0619212958257436
"224","0.9","3",52,0.00446102039573939,0.0667908706017476
"225","0.3","6",52,0.00278635081721565,0.0527858960065627
"226","0.5","6",52,0.00332314781782652,0.0576467502798425
"227","0.7","6",52,0.00386282210569052,0.0621516058174728
"228","0.9","6",52,0.00440418721206161,0.0663640506001676
"229","0.3","12",52,0.00253758757116999,0.0503744734083642
"230","0.5","12",52,0.00296680826825322,0.0544684153271712
"231","0.7","12",52,0.00340069717808883,0.058315496894812
"232","0.9","12",52,0.00383732933175881,0.0619461809295683
"233","0.3","24",52,0.00282499054291073,0.0531506400987865
"234","0.5","24",52,0.00331611577351779,0.0575857254318967
"235","0.7","24",52,0.00381359188270176,0.0617542863508418
"236","0.9","24",52,0.00431480004297745,0.0656871375763737
"237","0.3","48",52,0.00279561160952747,0.0528735435688537
"238","0.5","48",52,0.00330293627285879,0.0574711777577143
"239","0.7","48",52,0.00379911580036613,0.0616369678063914
"240","0.9","48",52,0.00428874596374763,0.0654885178008148

